MultiMat: Multimodal Program Synthesis for Procedural Materials using Large Multimodal Models

Material node graphs are programs that generate the 2D channels of procedural materials, including geometry such as roughness and displacement maps, and reflectance such as albedo and conductivity maps. They are essential in computer graphics for representing the appearance of virtual 3D objects parametrically and at arbitrary resolution. In particular, their directed acyclic graph structure and intermediate states enable a modular, interpretable workflow for interactive appearance modeling. However, creating such graphs remains challenging and typically requires professional training. While recent neural program synthesis approaches attempt to simplify this process, they solely represent graphs as textual programs, failing to capture the inherently visual-spatial nature of node graphs that makes them accessible to humans. To address this gap, we present MultiMat, a multimodal program synthesis framework that leverages large multimodal models to process both visual and textual graph representations for improved generation of procedural material graphs. We train our models on a new dataset of production-quality procedural materials and combine them with a constrained tree search inference algorithm that ensures static correctness while efficiently navigating the program space. Our experimental results show that our multimodal program synthesis method is more efficient in both unconditional and conditional graph synthesis with higher visual quality and fidelity than text-only baselines, establishing new state-of-the-art performance.

==> graphics/examples/complete.yaml <==
variables:
  contrast: 0.0
  fabric_color: [0.94, 0.79, 0.69]
  fabric_metallic: 0.0
  fabric_roughness: 0.23
  height_position: 0.5
  height_range: 1.0
  hue_shift: 0.0
  luminosity: 0.5
  normal_format: 0
  normal_intensity: 0.5
  saturation: 0.5
s0:
  function: uniform
  params:
    absolute:
      colorswitch: false
      outputcolor:
        f0:
          function: get_float1
          params:
            get_float1: fabric_metallic
s1:
  function: uniform
  params:
    absolute:
      colorswitch: false
      outputcolor:
        f0:
          function: get_float1
          params:
            get_float1: fabric_roughness
      outputsize: [4, 4]
s2:
  function: uniform
  params:
    absolute:
      colorswitch: false
      outputcolor: [0.5, 0.5, 0.5, 1.0]
      outputsize: [4, 4]
s3:
  function: uniform
  params:
    absolute:
      outputcolor:
        f0:
          function: get_float3
          params:
            get_float3: fabric_color
        f1:
          function: const_float1
          params:
            const_float1: 1.0
        f2:
          function: vector4
          connections:
            componentsin: f0
            componentslast: f1
      outputsize: [4, 4]
s4:
  function: tile_generator
  dependency: sbs://pattern_tile_generator.sbs
  params:
    absolute:
      pattern: 4
      scale: 2.0
      interstice: [0.64, 0.0, 0.0, 0.0]
      blending_mode: 2
      rotation: 0.05
      luminance_random: 0.55
      y_amount: 200
      x_amount: 150
      position_offset: 0.5
      vertical_offset: true
s5:
  function: fractal_sum_base_2
  dependency: sbs://noise_fractal_sum_base.sbs
s6:
  outputs:
    metallic: RGBA
  connections:
    inputNodeOutput:
      node: s0
      id: output
s7:
  function: multi_directional_warp_grayscale
  dependency: sbs://multi_directional_warp.sbs
  connections:
    input:
      node: s4
      id: output
    intensity_input:
      node: s5
      id: output
  params:
    absolute:
      intensity: 3.25
s8:
  function: transformation
  connections:
    input1:
      node: s7
      id: output
  params:
    absolute:
      offset: [0.38, 0.54]
      matrix22: [-1.0, 0.0, 0.0, 1.0]
s9:
  function: blend
  connections:
    destination:
      node: s7
      id: output
    source:
      node: s8
      id: output
  params:
    absolute:
      blendingmode: MAX
s10:
  function: safe_transform_grayscale
  dependency: sbs://safe_transform.sbs
  connections:
    input:
      node: s9
      id: output
  params:
    absolute:
      rotation: 0.25
      tile: uU_vV
s11:
  function: blend
  connections:
    destination:
      node: s2
      id: output
    source:
      node: s10
      id: output
  params:
    absolute:
      blendingmode: ADD
      opacitymult: 0.2
      format: 1
    parent:
      outputsize: [0, 0]
s12:
  function: levels
  connections:
    input1:
      node: s10
      id: output
  params:
    absolute:
      levelinlow: [0.02, 0.02, 0.02, 0.0]
      levelinhigh: [0.95, 0.95, 0.95, 1.0]
      leveloutlow: [1.0, 1.0, 1.0, 1.0]
      levelouthigh: [0.0, 0.0, 0.0, 0.0]
      levelinmid: [0.41, 0.41, 0.41, 0.5]
s13:
  function: highpass_grayscale
  dependency: sbs://highpass.sbs
  connections:
    Source:
      node: s10
      id: output
  params:
    absolute:
      Radius: 0.1
s14:
  function: normal
  connections:
    input1:
      node: s11
      id: output
  params:
    absolute:
      intensity:
        f0:
          function: get_float1
          params:
            get_float1: normal_intensity
        f1:
          function: const_float1
          params:
            const_float1: 3.0
        f2:
          function: mul
          connections:
            a: f0
            b: f1
      inversedy:
        f0:
          function: get_integer1
          params:
            get_integer1: normal_format
        f1:
          function: const_int1
          params:
            const_int1: 1
        f2:
          function: eq
          connections:
            a: f0
            b: f1
      input2alpha: false
s15:
  function: histogram_range
  dependency: sbs://histogram_range.sbs
  connections:
    input:
      node: s11
      id: output
  params:
    absolute:
      range:
        f0:
          function: get_float1
          params:
            get_float1: height_range
      position:
        f0:
          function: get_float1
          params:
            get_float1: height_position
s16:
  function: blend
  connections:
    destination:
      node: s1
      id: output
    source:
      node: s12
      id: output
  params:
    absolute:
      blendingmode: SCREEN
      opacitymult: 0.15
    parent:
      outputsize: [0, 0]
s17:
  function: levels
  connections:
    input1:
      node: s13
      id: Highpass
  params:
    absolute:
      levelinlow: [0.33, 0.33, 0.33, 0.0]
      levelinhigh: [0.61, 0.61, 0.61, 1.0]
      leveloutlow: [1.0, 1.0, 1.0, 1.0]
      levelouthigh: [0.0, 0.0, 0.0, 0.0]
s18:
  outputs:
    normal: RGBA
  connections:
    inputNodeOutput:
      node: s14
      id: output
s19:
  outputs:
    height: RGBA
  connections:
    inputNodeOutput:
      node: s15
      id: output
s20:
  outputs:
    roughness: RGBA
  connections:
    inputNodeOutput:
      node: s16
      id: output
s21:
  function: blend
  connections:
    destination:
      node: s3
      id: output
    opacity:
      node: s17
      id: output
    source:
      node: s3
      id: output
  params:
    absolute:
      blendingmode: MULTIPLY
      opacitymult: 0.35
    parent:
      outputsize: [0, 0]
s22:
  function: hsl
  connections:
    input1:
      node: s21
      id: output
  params:
    parent:
      hue:
        f0:
          function: get_float1
          params:
            get_float1: hue_shift
        f1:
          function: const_float1
          params:
            const_float1: 0.5
        f2:
          function: mul
          connections:
            a: f0
            b: f1
      saturation:
        f0:
          function: get_float1
          params:
            get_float1: saturation
      luminosity:
        f0:
          function: get_float1
          params:
            get_float1: luminosity
s23:
  function: levels
  connections:
    input1:
      node: s22
      id: output
  params:
    parent:
      levelinlow:
        f0:
          function: const_float1
        f1:
          function: const_float1
          params:
            const_float1: 0.5
        f2:
          function: get_float1
          params:
            get_float1: contrast
        f3:
          function: max
          connections:
            a: f2
            b: f0
        f4:
          function: mul
          connections:
            a: f3
            b: f1
        f5:
          function: vector2
          connections:
            componentsin: f4
            componentslast: f4
        f6:
          function: vector2
          connections:
            componentsin: f4
            componentslast: f0
        f7:
          function: vector4
          connections:
            componentsin: f5
            componentslast: f6
      levelinhigh:
        f0:
          function: const_float1
          params:
            const_float1: 1.0
        f1:
          function: const_float1
          params:
            const_float1: 0.5
        f2:
          function: const_float1
        f3:
          function: get_float1
          params:
            get_float1: contrast
        f4:
          function: max
          connections:
            a: f3
            b: f2
        f5:
          function: mul
          connections:
            a: f4
            b: f1
        f6:
          function: sub
          connections:
            a: f0
            b: f5
        f7:
          function: vector2
          connections:
            componentsin: f6
            componentslast: f6
        f8:
          function: vector2
          connections:
            componentsin: f6
            componentslast: f0
        f9:
          function: vector4
          connections:
            componentsin: f7
            componentslast: f8
      leveloutlow:
        f0:
          function: const_float1
        f1:
          function: const_float1
          params:
            const_float1: 0.5
        f2:
          function: get_float1
          params:
            get_float1: contrast
        f3:
          function: min
          connections:
            a: f2
            b: f0
        f4:
          function: abs
          connections:
            a: f3
        f5:
          function: mul
          connections:
            a: f4
            b: f1
        f6:
          function: vector2
          connections:
            componentsin: f5
            componentslast: f5
        f7:
          function: vector2
          connections:
            componentsin: f5
            componentslast: f0
        f8:
          function: vector4
          connections:
            componentsin: f6
            componentslast: f7
      levelouthigh:
        f0:
          function: const_float1
          params:
            const_float1: 1.0
        f1:
          function: const_float1
          params:
            const_float1: 0.5
        f2:
          function: const_float1
        f3:
          function: get_float1
          params:
            get_float1: contrast
        f4:
          function: min
          connections:
            a: f3
            b: f2
        f5:
          function: abs
          connections:
            a: f4
        f6:
          function: mul
          connections:
            a: f5
            b: f1
        f7:
          function: sub
          connections:
            a: f0
            b: f6
        f8:
          function: vector2
          connections:
            componentsin: f7
            componentslast: f7
        f9:
          function: vector2
          connections:
            componentsin: f7
            componentslast: f0
        f10:
          function: vector4
          connections:
            componentsin: f8
            componentslast: f9
s24:
  outputs:
    baseColor: RGBA
  connections:
    inputNodeOutput:
      node: s23
      id: output


==> graphics/examples/input.yaml <==
variables:
  contrast: 0.0
  fabric_color: [0.94, 0.79, 0.69]
  fabric_metallic: 0.0
  fabric_roughness: 0.23
  height_position: 0.5
  height_range: 1.0
  hue_shift: 0.0
  luminosity: 0.5
  normal_format: 0
  normal_intensity: 0.5
  saturation: 0.5
s4:
  image: <img>
  function: tile_generator
  outputs:
    output: grayscale
s5:
  image: <img>
  function: fractal_sum_base_2
  outputs:
    output: grayscale
s7:
  image: <img>
  function: multi_directional_warp_grayscale
  connections:
    input:
      node: s4
      id: output
    intensity_input:
      node: s5
      id: output
  outputs:
    output: grayscale
s8:
  image: <img>
  function: transformation
  connections:
    input1:
      node: s7
      id: output
  outputs:
    output: grayscale
s9:
  image: <img>
  function: blend
  connections:
    destination:
      node: s7
      id: output
    source:
      node: s8
      id: output
  outputs:
    output: grayscale
s10:
  function: safe_transform_grayscale
  dependency: sbs://safe_transform.sbs
  connections:
    input:
      node: s9
      id: output
  params:
    absolute:
      rotation: 0.25
      tile: uU_vV


==> graphics/examples/output.yaml <==
variables:
  contrast: 0.0
  fabric_color: [0.94, 0.79, 0.69]
  fabric_metallic: 0.0
  fabric_roughness: 0.23
  height_position: 0.5
  height_range: 1.0
  hue_shift: 0.0
  luminosity: 0.5
  normal_format: 0
  normal_intensity: 0.5
  saturation: 0.5
s5:
  function: safe_transform_grayscale
  dependency: sbs://safe_transform.sbs
  connections:
    input:
      node: s4
      id: output
  params:
    absolute:
      rotation: 0.25
      tile: uU_vV

